Arbitrary Lagrangian-Eulerian hybridizable discontinuous Galerkin methods for incompressible flow with moving boundaries and interfaces

We present a class of Arbitrary Lagrangian-Eulerian hybridizable discontinuous Galerkin methods for the incompressible flow with moving boundaries and interfaces including two-phase flow with surface tension.

==> soli.dat <==
   5.0000000e-02   1.2001698e+01
   7.5000000e-02   1.2001105e+01
   1.0000000e-01   1.2002415e+01
   1.2500000e-01   1.2004775e+01
   1.5000000e-01   1.2006831e+01
   1.7500000e-01   1.2008583e+01
   2.0000000e-01   1.2010030e+01
   2.2500000e-01   1.2011170e+01
   2.5000000e-01   1.2012001e+01
   2.7500000e-01   1.2014577e+01
   3.0000000e-01   1.2018215e+01
   3.2500000e-01   1.2021537e+01
   3.5000000e-01   1.2024543e+01
   3.7500000e-01   1.2027230e+01
   4.0000000e-01   1.2029596e+01
   4.2500000e-01   1.2031640e+01
   4.5000000e-01   1.2033359e+01
   4.7500000e-01   1.2037553e+01
   5.0000000e-01   1.2041848e+01
   5.2500000e-01   1.2045810e+01
   5.5000000e-01   1.2049438e+01
   5.7500000e-01   1.2052730e+01
   6.0000000e-01   1.2055684e+01
   6.2500000e-01   1.2058297e+01
   6.5000000e-01   1.2060568e+01
   6.7500000e-01   1.2062794e+01
   7.0000000e-01   1.2067391e+01
   7.2500000e-01   1.2071640e+01
   7.5000000e-01   1.2075540e+01
   7.7500000e-01   1.2079088e+01
   8.0000000e-01   1.2082282e+01
   8.2500000e-01   1.2085121e+01
   8.5000000e-01   1.2087603e+01
   8.7500000e-01   1.2089727e+01
   9.0000000e-01   1.2091492e+01
   9.2500000e-01   1.2093614e+01
   9.5000000e-01   1.2097497e+01
   9.7500000e-01   1.2101018e+01
   1.0000000e+00   1.2104177e+01
   1.0250000e+00   1.2106971e+01
   1.0500000e+00   1.2109399e+01
   1.0750000e+00   1.2111460e+01
   1.1000000e+00   1.2113154e+01
   1.1250000e+00   1.2114480e+01
   1.1500000e+00   1.2115438e+01
   1.1750000e+00   1.2116027e+01
   1.2000000e+00   1.2118203e+01
   1.2250000e+00   1.2120801e+01
   1.2500000e+00   1.2123031e+01
   1.2750000e+00   1.2124894e+01
   1.3000000e+00   1.2126389e+01
   1.3250000e+00   1.2127516e+01
   1.3500000e+00   1.2128274e+01
   1.3750000e+00   1.2128664e+01
   1.4000000e+00   1.2128686e+01
   1.4250000e+00   1.2128341e+01
   1.4500000e+00   1.2128011e+01
   1.4750000e+00   1.2129657e+01
   1.5000000e+00   1.2130941e+01
   1.5250000e+00   1.2131863e+01
   1.5500000e+00   1.2132423e+01
   1.5750000e+00   1.2132620e+01
   1.6000000e+00   1.2132457e+01
   1.6250000e+00   1.2131932e+01
   1.6500000e+00   1.2131049e+01
   1.6750000e+00   1.2129807e+01
   1.7000000e+00   1.2128406e+01
   1.7250000e+00   1.2129195e+01
   1.7500000e+00   1.2129631e+01
   1.7750000e+00   1.2129715e+01
   1.8000000e+00   1.2129447e+01
   1.8250000e+00   1.2128829e+01
   1.8500000e+00   1.2127861e+01
   1.8750000e+00   1.2126544e+01
   1.9000000e+00   1.2124881e+01
   1.9250000e+00   1.2122872e+01
   1.9500000e+00   1.2122466e+01
   1.9750000e+00   1.2122539e+01
   2.0000000e+00   1.2122270e+01
   2.0250000e+00   1.2121661e+01
   2.0500000e+00   1.2120713e+01
   2.0750000e+00   1.2119426e+01
   2.1000000e+00   1.2117802e+01
   2.1250000e+00   1.2115843e+01
   2.1500000e+00   1.2113549e+01
   2.1750000e+00   1.2113590e+01
   2.2000000e+00   1.2113408e+01
   2.2250000e+00   1.2112894e+01
   2.2500000e+00   1.2112050e+01
   2.2750000e+00   1.2110875e+01
   2.3000000e+00   1.2109372e+01
   2.3250000e+00   1.2107541e+01
   2.3500000e+00   1.2105384e+01
   2.3750000e+00   1.2104755e+01
   2.4000000e+00   1.2104712e+01
   2.4250000e+00   1.2104344e+01
   2.4500000e+00   1.2103652e+01
   2.4750000e+00   1.2102635e+01
   2.5000000e+00   1.2101296e+01
   2.5250000e+00   1.2099636e+01
   2.5500000e+00   1.2097654e+01
   2.5750000e+00   1.2097156e+01
   2.6000000e+00   1.2097269e+01
   2.6250000e+00   1.2097060e+01
   2.6500000e+00   1.2096532e+01
   2.6750000e+00   1.2095684e+01
   2.7000000e+00   1.2094517e+01
   2.7250000e+00   1.2093032e+01
   2.7500000e+00   1.2091230e+01
   2.7750000e+00   1.2091274e+01
   2.8000000e+00   1.2091531e+01
   2.8250000e+00   1.2091470e+01
   2.8500000e+00   1.2091092e+01
   2.8750000e+00   1.2090396e+01
   2.9000000e+00   1.2089384e+01
   2.9250000e+00   1.2088056e+01
   2.9500000e+00   1.2086488e+01
   2.9750000e+00   1.2087181e+01
   3.0000000e+00   1.2087558e+01
   3.0250000e+00   1.2087619e+01
   3.0500000e+00   1.2087364e+01
   3.0750000e+00   1.2086794e+01
   3.1000000e+00   1.2085909e+01
   3.1250000e+00   1.2084710e+01
   3.1500000e+00   1.2084004e+01
   3.1750000e+00   1.2084790e+01
   3.2000000e+00   1.2085261e+01
   3.2250000e+00   1.2085418e+01
   3.2500000e+00   1.2085260e+01
   3.2750000e+00   1.2084789e+01
   3.3000000e+00   1.2084004e+01
   3.3250000e+00   1.2082907e+01
   3.3500000e+00   1.2083175e+01
   3.3750000e+00   1.2084035e+01
   3.4000000e+00   1.2084583e+01
   3.4250000e+00   1.2084818e+01
   3.4500000e+00   1.2084740e+01
   3.4750000e+00   1.2084351e+01
   3.5000000e+00   1.2083651e+01
   3.5250000e+00   1.2082827e+01
   3.5500000e+00   1.2084068e+01
   3.5750000e+00   1.2084999e+01
   3.6000000e+00   1.2085620e+01
   3.6250000e+00   1.2085931e+01
   3.6500000e+00   1.2085932e+01
   3.6750000e+00   1.2085624e+01
   3.7000000e+00   1.2085008e+01
   3.7250000e+00   1.2085641e+01
   3.7500000e+00   1.2086963e+01
   3.7750000e+00   1.2087978e+01
   3.8000000e+00   1.2088686e+01
   3.8250000e+00   1.2089088e+01
   3.8500000e+00   1.2089184e+01
   3.8750000e+00   1.2088976e+01
   3.9000000e+00   1.2089213e+01
   3.9250000e+00   1.2090950e+01
   3.9500000e+00   1.2092385e+01
   3.9750000e+00   1.2093518e+01
   4.0000000e+00   1.2094349e+01
   4.0250000e+00   1.2094878e+01
   4.0500000e+00   1.2095107e+01
   4.0750000e+00   1.2095436e+01
   4.1000000e+00   1.2097631e+01
   4.1250000e+00   1.2099530e+01
   4.1500000e+00   1.2101131e+01
   4.1750000e+00   1.2102437e+01
   4.2000000e+00   1.2103447e+01
   4.2250000e+00   1.2104162e+01
   4.2500000e+00   1.2105170e+01
   4.2750000e+00   1.2107883e+01
   4.3000000e+00   1.2110306e+01
   4.3250000e+00   1.2112440e+01
   4.3500000e+00   1.2114284e+01
   4.3750000e+00   1.2115840e+01
   4.4000000e+00   1.2117107e+01
   4.4250000e+00   1.2119481e+01
   4.4500000e+00   1.2122790e+01
   4.4750000e+00   1.2125819e+01
   4.5000000e+00   1.2128566e+01
   4.5250000e+00   1.2131032e+01
   4.5500000e+00   1.2133217e+01
   4.5750000e+00   1.2135378e+01
   4.6000000e+00   1.2139653e+01
   4.6250000e+00   1.2143657e+01
   4.6500000e+00   1.2147389e+01
   4.6750000e+00   1.2150849e+01
   4.7000000e+00   1.2154038e+01
   4.7250000e+00   1.2156956e+01
   4.7500000e+00   1.2162109e+01
   4.7750000e+00   1.2167183e+01
   4.8000000e+00   1.2171997e+01
   4.8250000e+00   1.2176551e+01
   4.8500000e+00   1.2180844e+01
   4.8750000e+00   1.2185021e+01
   4.9000000e+00   1.2191524e+01
   4.9250000e+00   1.2197780e+01
   4.9500000e+00   1.2203789e+01
   4.9750000e+00   1.2209551e+01
   5.0000000e+00   1.2215065e+01
   5.0250000e+00   1.2221619e+01
   5.0500000e+00   1.2229417e+01
   5.0750000e+00   1.2236985e+01
   5.1000000e+00   1.2244320e+01
   5.1250000e+00   1.2251423e+01
   5.1500000e+00   1.2258816e+01
   5.1750000e+00   1.2268273e+01
   5.2000000e+00   1.2277517e+01
   5.2250000e+00   1.2286546e+01
   5.2500000e+00   1.2295361e+01
   5.2750000e+00   1.2304661e+01
   5.3000000e+00   1.2315912e+01
   5.3250000e+00   1.2326970e+01
   5.3500000e+00   1.2337834e+01
   5.3750000e+00   1.2348504e+01
   5.4000000e+00   1.2361005e+01
   5.4250000e+00   1.2374209e+01
   5.4500000e+00   1.2387243e+01
   5.4750000e+00   1.2400106e+01
   5.5000000e+00   1.2414602e+01
   5.5250000e+00   1.2430080e+01
   5.5500000e+00   1.2445414e+01
   5.5750000e+00   1.2460785e+01
   5.6000000e+00   1.2478777e+01
   5.6250000e+00   1.2496653e+01
   5.6500000e+00   1.2514589e+01
   5.6750000e+00   1.2535134e+01
   5.7000000e+00   1.2555588e+01
   5.7250000e+00   1.2577545e+01
   5.7500000e+00   1.2600618e+01
   5.7750000e+00   1.2624907e+01
   5.8000000e+00   1.2650447e+01
   5.8250000e+00   1.2677604e+01
   5.8500000e+00   1.2705750e+01
   5.8750000e+00   1.2735498e+01
   5.9000000e+00   1.2766681e+01
   5.9250000e+00   1.2799263e+01
   5.9500000e+00   1.2832577e+01
   5.9750000e+00   1.2865899e+01
   6.0000000e+00   1.2899219e+01
   6.0250000e+00   1.2932521e+01
   6.0500000e+00   1.2965814e+01
   6.0750000e+00   1.2999267e+01
   6.1000000e+00   1.3032663e+01
   6.1250000e+00   1.3065988e+01
   6.1500000e+00   1.3099228e+01
   6.1750000e+00   1.3132367e+01
   6.2000000e+00   1.3165389e+01
   6.2250000e+00   1.3198279e+01
   6.2500000e+00   1.3231022e+01
   6.2750000e+00   1.3263600e+01
   6.3000000e+00   1.3295999e+01
   6.3250000e+00   1.3328201e+01
   6.3500000e+00   1.3360189e+01
   6.3750000e+00   1.3391948e+01
   6.4000000e+00   1.3423459e+01
   6.4250000e+00   1.3454707e+01
   6.4500000e+00   1.3485674e+01
   6.4750000e+00   1.3516342e+01
   6.5000000e+00   1.3546696e+01
   6.5250000e+00   1.3576716e+01
   6.5500000e+00   1.3606386e+01
   6.5750000e+00   1.3635689e+01
   6.6000000e+00   1.3664607e+01
   6.6250000e+00   1.3693123e+01
   6.6500000e+00   1.3721219e+01
   6.6750000e+00   1.3748879e+01
   6.7000000e+00   1.3776085e+01
   6.7250000e+00   1.3802820e+01
   6.7500000e+00   1.3829068e+01
   6.7750000e+00   1.3854811e+01
   6.8000000e+00   1.3880034e+01
   6.8250000e+00   1.3904719e+01
   6.8500000e+00   1.3928851e+01
   6.8750000e+00   1.3952414e+01
   6.9000000e+00   1.3975391e+01
   6.9250000e+00   1.3997769e+01
   6.9500000e+00   1.4019531e+01
   6.9750000e+00   1.4040662e+01
   7.0000000e+00   1.4061150e+01
   7.0250000e+00   1.4080978e+01
   7.0500000e+00   1.4100135e+01
   7.0750000e+00   1.4118605e+01
   7.1000000e+00   1.4136377e+01
   7.1250000e+00   1.4153439e+01
   7.1500000e+00   1.4169777e+01
   7.1750000e+00   1.4185381e+01
   7.2000000e+00   1.4200239e+01
   7.2250000e+00   1.4214342e+01
   7.2500000e+00   1.4227678e+01
   7.2750000e+00   1.4240238e+01
   7.3000000e+00   1.4252014e+01
   7.3250000e+00   1.4262996e+01
   7.3500000e+00   1.4273178e+01
   7.3750000e+00   1.4282551e+01
   7.4000000e+00   1.4291109e+01
   7.4250000e+00   1.4298845e+01
   7.4500000e+00   1.4305755e+01
   7.4750000e+00   1.4311832e+01
   7.5000000e+00   1.4317074e+01
   7.5250000e+00   1.4321475e+01
   7.5500000e+00   1.4325033e+01
   7.5750000e+00   1.4327745e+01
   7.6000000e+00   1.4329610e+01
   7.6250000e+00   1.4330626e+01
   7.6500000e+00   1.4330792e+01
   7.6750000e+00   1.4330108e+01
   7.7000000e+00   1.4328575e+01
   7.7250000e+00   1.4326194e+01
   7.7500000e+00   1.4322966e+01
   7.7750000e+00   1.4318895e+01
   7.8000000e+00   1.4313983e+01
   7.8250000e+00   1.4308234e+01
   7.8500000e+00   1.4301652e+01
   7.8750000e+00   1.4294241e+01
   7.9000000e+00   1.4286008e+01
   7.9250000e+00   1.4276957e+01
   7.9500000e+00   1.4267096e+01
   7.9750000e+00   1.4256432e+01
   8.0000000e+00   1.4244971e+01
   8.0250000e+00   1.4232723e+01
   8.0500000e+00   1.4219695e+01
   8.0750000e+00   1.4205897e+01
   8.1000000e+00   1.4191338e+01
   8.1250000e+00   1.4176029e+01
   8.1500000e+00   1.4159980e+01
   8.1750000e+00   1.4143201e+01
   8.2000000e+00   1.4125705e+01
   8.2250000e+00   1.4107503e+01
   8.2500000e+00   1.4088607e+01
   8.2750000e+00   1.4069030e+01
   8.3000000e+00   1.4048784e+01
   8.3250000e+00   1.4027884e+01
   8.3500000e+00   1.4006342e+01
   8.3750000e+00   1.3984173e+01
   8.4000000e+00   1.3961391e+01
   8.4250000e+00   1.3938009e+01
   8.4500000e+00   1.3914044e+01
   8.4750000e+00   1.3889510e+01
   8.5000000e+00   1.3864422e+01
   8.5250000e+00   1.3838796e+01
   8.5500000e+00   1.3812647e+01
   8.5750000e+00   1.3785990e+01
   8.6000000e+00   1.3758843e+01
   8.6250000e+00   1.3731220e+01
   8.6500000e+00   1.3703139e+01
   8.6750000e+00   1.3674615e+01
   8.7000000e+00   1.3645664e+01
   8.7250000e+00   1.3616304e+01
   8.7500000e+00   1.3586550e+01
   8.7750000e+00   1.3556419e+01
   8.8000000e+00   1.3525927e+01
   8.8250000e+00   1.3495091e+01
   8.8500000e+00   1.3463927e+01
   8.8750000e+00   1.3432452e+01
   8.9000000e+00   1.3400682e+01
   8.9250000e+00   1.3368634e+01
   8.9500000e+00   1.3336322e+01
   8.9750000e+00   1.3303765e+01
   9.0000000e+00   1.3270977e+01
   9.0250000e+00   1.3237974e+01
   9.0500000e+00   1.3204773e+01
   9.0750000e+00   1.3171388e+01
   9.1000000e+00   1.3137835e+01
   9.1250000e+00   1.3104130e+01
   9.1500000e+00   1.3070288e+01
   9.1750000e+00   1.3036323e+01
   9.2000000e+00   1.3002250e+01
   9.2250000e+00   1.2968083e+01
   9.2500000e+00   1.2933837e+01
   9.2750000e+00   1.2899526e+01
   9.3000000e+00   1.2865164e+01
   9.3250000e+00   1.2830764e+01
   9.3500000e+00   1.2796339e+01
   9.3750000e+00   1.2761903e+01
   9.4000000e+00   1.2727468e+01
   9.4250000e+00   1.2693047e+01
   9.4500000e+00   1.2658652e+01
   9.4750000e+00   1.2624295e+01
   9.5000000e+00   1.2589988e+01
   9.5250000e+00   1.2555742e+01
   9.5500000e+00   1.2521568e+01
   9.5750000e+00   1.2487478e+01
   9.6000000e+00   1.2453481e+01
   9.6250000e+00   1.2420871e+01
   9.6500000e+00   1.2391964e+01
   9.6750000e+00   1.2365239e+01
   9.7000000e+00   1.2340394e+01
   9.7250000e+00   1.2317253e+01
   9.7500000e+00   1.2296184e+01
   9.7750000e+00   1.2275658e+01
   9.8000000e+00   1.2257571e+01
   9.8250000e+00   1.2239692e+01
   9.8500000e+00   1.2223527e+01
   9.8750000e+00   1.2208282e+01
   9.9000000e+00   1.2192949e+01
   9.9250000e+00   1.2180167e+01
   9.9500000e+00   1.2167397e+01
   9.9750000e+00   1.2154513e+01
   1.0000000e+01   1.2143749e+01
   1.0025000e+01   1.2133338e+01
   1.0050000e+01   1.2122789e+01
   1.0075000e+01   1.2112690e+01
   1.0100000e+01   1.2104518e+01
   1.0125000e+01   1.2096185e+01
   1.0150000e+01   1.2087693e+01
   1.0175000e+01   1.2079458e+01
   1.0200000e+01   1.2073226e+01
   1.0225000e+01   1.2066814e+01
   1.0250000e+01   1.2060223e+01
   1.0275000e+01   1.2053452e+01
   1.0300000e+01   1.2048169e+01
   1.0325000e+01   1.2043535e+01
   1.0350000e+01   1.2038704e+01
   1.0375000e+01   1.2033676e+01
   1.0400000e+01   1.2028451e+01
   1.0425000e+01   1.2024889e+01
   1.0450000e+01   1.2021691e+01
   1.0475000e+01   1.2018281e+01
   1.0500000e+01   1.2014659e+01
   1.0525000e+01   1.2010825e+01
   1.0550000e+01   1.2007923e+01
   1.0575000e+01   1.2006015e+01
   1.0600000e+01   1.2003883e+01
   1.0625000e+01   1.2001527e+01
   1.0650000e+01   1.1998945e+01
   1.0675000e+01   1.1996137e+01
   1.0700000e+01   1.1994999e+01
   1.0725000e+01   1.1994014e+01
   1.0750000e+01   1.1992793e+01
   1.0775000e+01   1.1991335e+01
   1.0800000e+01   1.1989639e+01
   1.0825000e+01   1.1987705e+01
   1.0850000e+01   1.1987244e+01
   1.0875000e+01   1.1987036e+01
   1.0900000e+01   1.1986582e+01
   1.0925000e+01   1.1985880e+01
   1.0950000e+01   1.1984930e+01
   1.0975000e+01   1.1983730e+01
   1.1000000e+01   1.1982868e+01
   1.1025000e+01   1.1983305e+01
   1.1050000e+01   1.1983487e+01
   1.1075000e+01   1.1983412e+01
   1.1100000e+01   1.1983079e+01
   1.1125000e+01   1.1982488e+01
   1.1150000e+01   1.1981638e+01
   1.1175000e+01   1.1981133e+01
   1.1200000e+01   1.1981837e+01
   1.1225000e+01   1.1982277e+01
   1.1250000e+01   1.1982452e+01
   1.1275000e+01   1.1982363e+01
   1.1300000e+01   1.1982007e+01
   1.1325000e+01   1.1981385e+01
   1.1350000e+01   1.1980496e+01
   1.1375000e+01   1.1981030e+01
   1.1400000e+01   1.1981631e+01
   1.1425000e+01   1.1981963e+01
   1.1450000e+01   1.1982024e+01
   1.1475000e+01   1.1981814e+01
   1.1500000e+01   1.1981333e+01
   1.1525000e+01   1.1980580e+01
   1.1550000e+01   1.1979555e+01
   1.1575000e+01   1.1980240e+01
   1.1600000e+01   1.1980674e+01
   1.1625000e+01   1.1980836e+01
   1.1650000e+01   1.1980726e+01
   1.1675000e+01   1.1980342e+01
   1.1700000e+01   1.1979684e+01
   1.1725000e+01   1.1978754e+01
   1.1750000e+01   1.1977551e+01
   1.1775000e+01   1.1977920e+01
   1.1800000e+01   1.1978179e+01
   1.1825000e+01   1.1978166e+01
   1.1850000e+01   1.1977880e+01
   1.1875000e+01   1.1977323e+01
   1.1900000e+01   1.1976493e+01
   1.1925000e+01   1.1975391e+01
   1.1950000e+01   1.1974018e+01
   1.1975000e+01   1.1974018e+01
   1.2000000e+01   1.1974141e+01


==> soliref.dat <==
   1.4249160e-02   1.1996733e+01
   4.0657602e-01   1.2017153e+01
   8.0824399e-01   1.2061254e+01
   1.1538653e+00   1.2096516e+01
   1.5648744e+00   1.2113961e+01
   1.9478601e+00   1.2110699e+01
   2.3775514e+00   1.2086673e+01
   2.7356452e+00   1.2073948e+01
   3.1663882e+00   1.2062958e+01
   3.5238132e+00   1.2060741e+01
   3.9515013e+00   1.2076868e+01
   4.3547501e+00   1.2091078e+01
   4.7243948e+00   1.2139208e+01
   5.0573806e+00   1.2205766e+01
   5.3384328e+00   1.2299480e+01
   5.5614415e+00   1.2408734e+01
   5.6891584e+00   1.2533488e+01
   5.8371775e+00   1.2641117e+01
   5.9221513e+00   1.2767043e+01
   6.0208307e+00   1.2881663e+01
   6.1112867e+00   1.3017143e+01
   6.2154483e+00   1.3137840e+01
   6.2702701e+00   1.3223820e+01
   6.3552440e+00   1.3308907e+01
   6.4374768e+00   1.3400948e+01
   6.4868164e+00   1.3479111e+01
   6.5251917e+00   1.3546857e+01
   6.5909780e+00   1.3627614e+01
   6.6622464e+00   1.3690120e+01
   6.7115861e+00   1.3752643e+01
   6.8349352e+00   1.3872457e+01
   6.9528022e+00   1.3993144e+01
   7.1529020e+00   1.4099864e+01
   7.3530018e+00   1.4216141e+01
   7.7148260e+00   1.4277551e+01
   8.0163462e+00   1.4183471e+01
   8.2082227e+00   1.4069493e+01
   8.3644650e+00   1.3956411e+01
   8.5124840e+00   1.3834647e+01
   8.6029401e+00   1.3712059e+01
   8.7125838e+00   1.3594669e+01
   8.8468973e+00   1.3469440e+01
   8.9126836e+00   1.3351216e+01
   9.0332916e+00   1.3226866e+01
   9.1018190e+00   1.3109509e+01
   9.2004983e+00   1.2978225e+01
   9.3074009e+00   1.2849542e+01
   9.4005981e+00   1.2731296e+01
   9.5102418e+00   1.2584363e+01
   9.6061800e+00   1.2479149e+01
   9.7103416e+00   1.2355682e+01
   9.8309496e+00   1.2233939e+01
   1.0009121e+01   1.2128660e+01
   1.0203738e+01   1.2036403e+01
   1.0571045e+01   1.1961388e+01

